Error Correction for Reliable Quantum Computing

Quantum computers herald the arrival of a new era in which previously intractable computational problems will be solved efficiently. However, quantum technology is held down by decoherence, a phenomenon that is omnipresent in the quantum paradigm and that renders quantum information useless when left unchecked. The science of quantum error correction, a discipline that seeks to combine and protect quantum information from the effects of decoherence using structures known as codes, has arisen to meet this challenge. Stabilizer codes, a particular subclass of quantum codes, have enabled fast progress in the field of quantum error correction by allowing parallels to be drawn with the widely studied field of classical error correction. This has resulted in the construction of the quantum counterparts of well-known capacity-approaching classical codes like sparse codes and quantum turbo codes. However, quantum codes obtained in this manner do not entirely evoke the stupendous error correcting abilities of their classical counterparts. This occurs because classical strategies ignore important differences between the quantum and classical paradigms, an issue that needs to be addressed if quantum error correction is to succeed in its battle with decoherence. In this dissertation we study a phenomenon exclusive to the quantum paradigm, known as degeneracy, and its effects on the performance of sparse quantum codes. Furthermore, we also analyze and present methods to improve the performance of a specific family of sparse quantum codes in various different scenarios.

==> Figs/figcp5/RCM-LDGM.tikz <==

\definecolor{mygreen}{rgb}{0.0, 0.7, 0.0}


\begin{tikzpicture}
[scale = 1,  	
var/.style={scale = 1, shape=circle,fill=none,draw,font=\sffamily\Large\bfseries},
rcm/.style={scale = 1, shape=rectangle,fill=none,draw,font=\sffamily\Large\bfseries},
ldgm/.style={scale = 1, shape=diamond,fill=none,draw,font=\sffamily\Large\bfseries},
int/.style={scale = 1, shape=rectangle,fill=none,draw,font=\sffamily\Large\bfseries},]

\node[rcm] (rcm1) at (1, 4) {$x_1$};
\node[rcm] (rcm2) at (2, 4) {$x_2$};
\node[draw=none,fill=none] at (2.75,4) {\ldots};
\node[rcm] (rcm3) at (3.5, 4) {$x_M$};

\node[ldgm] (ldgm1) at (5, 4) {$x_1$};
\node[draw=none,fill=none] at (5.9,4) {\ldots};
\node[ldgm] (ldgm2) at (6.75, 4) {$x_L$};


\node[var] (u1) at (1, 0) {$u_1$};

\node[var] (u2) at (2.5, 0) {$u_2$};

\node[var] (u3) at (4, 0) {$u_3$};

\node[draw=none,fill=none] at (5.5,0) {\ldots};

\node[var] (u4) at (7, 0) {$u_{K}$};

\draw[->] (7.5,0.75) -- (7.5,1.75);
\node[draw=none,fill=none] at (8,1.25) {$q_{k,i}$};

\draw[->] (0.5,3.5) -- (0.5,2.5);
\node[draw=none,fill=none] at (0,3.0) {$r_{k,i}$};

\draw[thick] (3.1,3.3+0.25) parabola bend (3.5,3.0+0.25) (4.1,3.3+0.25);

\draw[] (rcm3) -- (u2); 
\draw[] (rcm3) -- (u1); 
\draw[] (rcm3) -- (5.25,0.5);
\draw[] (rcm3) -- (u4);

\node[draw=none,fill=none] at (3.6,2.8) {$\pm \mathcal{W}$};

\draw[] (u3) -- (ldgm1); 
\draw[] (u3) -- (ldgm2); 

\draw[thick] (4.0,0.6) parabola bend (4.3,0.65) (4.6,0.3);

\node[draw=none,fill=none] at (4.7,0.6) {$d_l$};

\draw[] (u1) -- (1.2, 1); 
\draw[] (u1) -- (1.4, 1); 

\draw[] (u2) -- (2.2, 1); 
\draw[] (u2) -- (2.9, 1); 

\draw[] (u3) -- (3.5, 1); 

\draw[] (u4) -- (6.4, 1); 
\draw[] (u4) -- (6.8, 1); 

\draw[] (rcm1) -- (1.1, 3.2); 
\draw[] (rcm1) -- (1.4, 3.2); 
\draw[] (rcm1) -- (1.7, 3.2); 
\draw[] (rcm1) -- (2, 3.2); 

\draw[] (rcm2) -- (2.1, 3.2); 
\draw[] (rcm2) -- (2.4, 3.2); 
\draw[] (rcm2) -- (2.7, 3.2); 
\draw[] (rcm2) -- (1.9, 3.2); 

\draw[] (ldgm1) -- (4.5, 3.2); 
\draw[] (ldgm1) -- (5.5, 3.2); 

\draw[] (ldgm2) -- (5.85, 3.2); 
\draw[] (ldgm2) -- (6.7, 3.2);


\end{tikzpicture}


==> Figs/figcp5/RCM-LDGM2.tikz <==

\definecolor{mygreen}{rgb}{0.0, 0.7, 0.0}


\begin{tikzpicture}
[scale = 1,  	
var/.style={scale = 1, shape=circle,fill=none,draw,font=\sffamily\Large\bfseries},
rcm/.style={scale = 1, shape=circle,fill=none,draw,font=\sffamily\Large\bfseries},
T/.style={scale = 1, shape=rectangle,fill=none,draw,font=\sffamily\Large\bfseries},
ldgm/.style={scale = 1, shape=diamond,fill=none,draw,font=\sffamily\Large\bfseries},
int/.style={scale = 1, shape=rectangle,fill=none,draw,font=\sffamily\Large\bfseries},]

\draw [decorate,decoration={brace, amplitude=10pt},xshift=-2pt,yshift=0pt]
(0.75,6) -- (4.25,6) node [black,midway,xshift=0cm] {};

\node[draw=none,fill=none] at (2.4,6.7) {RCM};
\node[draw=none,fill=none] at (5.9,6.7) {LDGM};

\draw [decorate,decoration={brace, amplitude=10pt},xshift=-2pt,yshift=0pt]
(4.55,6) -- (7.45,6) node [black,midway,xshift=0cm] {};


\node[T] (rcm1) at (1, 4) {$T_1$};
\node[T] (rcm2) at (2, 4) {$T_2$};
\node[draw=none,fill=none] at (2.75,4) {\ldots};
\node[T] (rcm3) at (3.5, 4) {$T_M$};

\node[T] (ldgm1) at (5, 4) {$T_{M+1}$};
\node[draw=none,fill=none] at (5.9,4) {\ldots};
\node[T] (ldgm2) at (6.75, 4) {$T_{M+L}$};

\node[rcm] (rcm1t) at (1, 5.2) {$x_1$};
\node[rcm] (rcm2t) at (2, 5.2) {$x_2$};
\node[draw=none,fill=none] at (2.75,5.2) {\ldots};
\node[rcm] (rcm3t) at (3.5, 5.2) {$x_M$};

\node[rcm] (ldgm1t) at (5, 5.2) {$x_{M+1}$};
\node[draw=none,fill=none] at (5.9,5.2) {\ldots};
\node[rcm] (ldgm2t) at (6.75, 5.2) {$x_{M+L}$};

\draw[] (rcm1) -- (rcm1t); 
\draw[] (rcm2) -- (rcm2t); 
\draw[] (rcm3) -- (rcm3t); 

\draw[] (ldgm1) -- (ldgm1t); 
\draw[] (ldgm2) -- (ldgm2t); 

\node[var] (u1) at (1, 0) {$U_1$};

\node[var] (u2) at (2.5, 0) {$U_2$};

\node[var] (u3) at (4, 0) {$U_3$};

\node[draw=none,fill=none] at (5.5,0) {\ldots};

\node[var] (u4) at (7, 0) {$U_{K}$};

\draw[->] (7.5,0.75) -- (7.5,1.75);
\node[draw=none,fill=none] at (8,1.25) {$q_{k,j}$};

\draw[->] (0.5,3.5) -- (0.5,2.5);
\node[draw=none,fill=none] at (0,3.0) {$r_{j,k}$};

\draw[thick] (3.1,3.3+0.25) parabola bend (3.5,3.0+0.25) (4.1,3.3+0.25);

\draw[] (rcm3) -- (u2); 
\draw[] (rcm3) -- (u1); 
\draw[] (rcm3) -- (5.25,0.5);
\draw[] (rcm3) -- (u4);

\node[draw=none,fill=none] at (3.6,2.8) {$\pm \mathcal{W}$};

\draw[] (u3) -- (ldgm1); 
\draw[] (u3) -- (ldgm2); 

\draw[thick] (4.0,0.6) parabola bend (4.3,0.65) (4.6,0.3);

\node[draw=none,fill=none] at (4.7,0.6) {$d_l$};

\draw[] (u1) -- (1.2, 1); 
\draw[] (u1) -- (1.4, 1); 

\draw[] (u2) -- (2.2, 1); 
\draw[] (u2) -- (2.9, 1); 

\draw[] (u3) -- (3.5, 1); 

\draw[] (u4) -- (6.4, 1); 
\draw[] (u4) -- (6.8, 1); 

\draw[] (rcm1) -- (1.1, 3.2); 
\draw[] (rcm1) -- (1.4, 3.2); 
\draw[] (rcm1) -- (1.7, 3.2); 
\draw[] (rcm1) -- (2, 3.2); 

\draw[] (rcm2) -- (2.1, 3.2); 
\draw[] (rcm2) -- (2.4, 3.2); 
\draw[] (rcm2) -- (2.7, 3.2); 
\draw[] (rcm2) -- (1.9, 3.2); 

\draw[] (ldgm1) -- (4.5, 3.2); 
\draw[] (ldgm1) -- (5.5, 3.2); 

\draw[] (ldgm2) -- (5.85, 3.2); 
\draw[] (ldgm2) -- (6.7, 3.2);


\end{tikzpicture}


==> Figs/figcp5/system.tikz <==

\begin{tikzpicture}
[scale = 1,  	
encoder/.style={scale = 1.5, rectangle,fill=none,draw,font=\sffamily\Large\bfseries},
interl/.style={scale = 1.5, rectangle,fill=none,draw,font=\sffamily\Large\bfseries},
chan/.style={scale = 0.5, circle,fill=none,draw,font=\sffamily\Large\bfseries},
source/.style={scale = 0.75, circle,fill=none,draw,font=\sffamily\Large\bfseries}]


\node[source] (s) at (0, 0) {$S$};
\node[encoder] (e) at (1.5, 0) {$\varepsilon$};
\node[interl] (p) at (3, 0) {$\pi$};

\node[chan] (c) at (4, 0) {\LARGE$+$};
\node[draw=none,fill=none] at (4,1.25) {$Z$};

\node[chan] (c2) at (4.75, 0) {\LARGE$+$};
\node[draw=none,fill=none] at (4.75,1.25) {$IN$};

\node[interl] (p_inv) at (6.5, 0) {$\tiny \pi^{-1}$};
\node[encoder] (d) at (8, 0) {$\tiny \mathcal{D}$};

\node[draw=none,fill=none] at (9,0) {\textbf{$\widehat{\mathbf{u}}$}};

\node[draw=none,fill=none] at (0.75, 0.25) {\textbf{$\mathbf{u}$}};
\node[draw=none,fill=none] at (2.25, 0.25) {\textbf{$\mathbf{x}$}};

\node[draw=none,fill=none] at (5.35, 0.25) {\textbf{$\mathbf{y}$}};


\draw[black] (s) -- (e);
\draw[black] (e) -- (p);
\draw[black] (p) -- (c);
\draw[black] (c) -- (c2);
\draw[black] (c2) -- (p_inv);
\draw[black] (p_inv) -- (d);

\draw[black] (c) -- (4, 1);
\draw[black] (c2) -- (4.75, 1);
\draw[black] (d) -- (8.75, 0);


\end{tikzpicture}

